Instrument Space Selection for Kernel Maximum Moment Restriction

Kernel maximum moment restriction (KMMR) recently emerges as a popular framework for instrumental variable (IV) based conditional moment restriction (CMR) models with important applications in conditional moment (CM) testing and parameter estimation for IV regression and proximal causal learning. The effectiveness of this framework, however, depends critically on the choice of a reproducing kernel Hilbert space (RKHS) chosen as a space of instruments. In this work, we presents a systematic way to select the instrument space for parameter estimation based on a principle of the least identifiable instrument space (LIIS) that identifies model parameters with the least space complexity. Our selection criterion combines two distinct objectives to determine such an optimal space: (i) a test criterion to check identifiability; (ii) an information criterion based on the effective dimension of RKHSs as a complexity measure. We analyze the consistency of our method in determining the LIIS, and demonstrate its effectiveness for parameter estimation via simulations.

==> linear_itc_s_f2.dat <==
    x y label
    0 1.946356528599287e-09 K100
    1 4.4736428903057804e-05 K100
    2 0.00028144054323726625 K100
    3 2.578742036899433e-06 K100
    4 1.8285727849656365e-05 K100
    5 0.000688527205224032 K100
    6 0.006588317565111925 K100
    7 0.00946592955272783 K100
    8 0.006143525434424794 K100
    9 0.004374778169370902 K100
    0 1.946356528596962e-09 K500
    1 0.0009520092485448585 K500
    2 0.006132957214619892 K500
    3 3.6691631738021593e-05 K500
    4 0.00030758816419705924 K500
    5 0.01663971331163535 K500
    6 0.15680662815281304 K500
    7 0.23538462810275648 K500
    8 0.14829113900043991 K500
    9 0.08721447867262654 K500
    0 1.946356528597428e-09 K1000
    1 0.0036303222992218995 K1000
    2 0.023665608191694085 K1000
    3 0.00014068620917356592 K1000
    4 0.0011938853365078426 K1000
    5 0.07067123239799286 K1000
    6 0.6640171622939731 K1000
    7 1.0 K1000
    8 0.6141549569969249 K1000
    9 0.34663274590755516 K1000


==> linear_itc_s_f4.dat <==
    x y label
    0 3.4432470741577293e-07 K100
    1 3.443247074037974e-07 K100
    2 3.44324707403751e-07 K100
    3 4.195072813708334e-07 K100
    4 1.958086010778119e-06 K100
    5 8.702558844676107e-07 K100
    6 0.0003777296475544647 K100
    7 0.06715914264512285 K100
    8 0.11711596193820357 K100
    9 0.17619841199884909 K100
    0 3.443247074163491e-07 K500
    1 3.4432470740369265e-07 K500
    2 3.443247074036827e-07 K500
    3 5.091378148494745e-07 K500
    4 5.848329864574306e-06 K500
    5 2.2521548065808154e-05 K500
    6 0.010489978846702561 K500
    7 0.1296733875311179 K500
    8 0.35770485315453443 K500
    9 0.4583539290624278 K500
    0 3.443247074179968e-07 K1000
    1 3.443247074036894e-07 K1000
    2 3.4432470740368053e-07 K1000
    3 1.4785993568463753e-06 K1000
    4 3.894095779101309e-05 K1000
    5 8.401141973973237e-05 K1000
    6 0.03496600495698351 K1000
    7 0.33362704889208766 K1000
    8 0.6959722989820124 K1000
    9 1.0 K1000


==> quad_itc_s_f2.dat <==
    x y label
    0 2.12157633503679e-09 K100
1 4.8506266611926105e-05 K100
2 0.0003133262456513885 K100
3 3.383076721146059e-06 K100
4 2.7178331097171374e-05 K100
5 0.0007115086145063575 K100
6 0.0068350999524498515 K100
7 0.009661071065959459 K100
8 0.006994516822937641 K100
9 0.0052665122114183 K100
0 2.1215763350392095e-09 K500
1 0.0009677669594658964 K500
2 0.006214348513900229 K500
3 4.3284022353329854e-05 K500
4 0.0003586850349702435 K500
5 0.01901768881074199 K500
6 0.18109463222050784 K500
7 0.27051129213610026 K500
8 0.1645769229762362 K500
9 0.09352124759877874 K500
0 2.121576335037698e-09 K1000
1 0.0034331787105961265 K1000
2 0.022165089052191733 K1000
3 0.00018450576091806666 K1000
4 0.0015198618927840767 K1000
5 0.06761579682214754 K1000
6 0.6568958412465085 K1000
7 1.0 K1000
8 0.6140108741487671 K1000
9 0.3406772487312608 K1000


==> quad_itc_s_f4.dat <==
    x y label
    0 5.290474289910747e-07 K100
1 5.290474289766034e-07 K100
2 5.290474289765637e-07 K100
3 5.727836570008258e-07 K100
4 2.4069911012101868e-06 K100
5 2.74178942256574e-06 K100
6 0.0014151336030516733 K100
7 0.030398593663274243 K100
8 0.14505481268960194 K100
9 0.2099741636058173 K100
0 5.29047428995837e-07 K500
1 5.290474289765863e-07 K500
2 5.29047428976559e-07 K500
3 1.6278896721338879e-06 K500
4 4.0078146559804154e-05 K500
5 2.21899697713871e-05 K500
6 0.010919263243698072 K500
7 0.12795268734711118 K500
8 0.2765120412761333 K500
9 0.40698627453320746 K500
0 5.290474289982238e-07 K1000
1 5.29047428976541e-07 K1000
2 5.290474289765265e-07 K1000
3 1.8393817240706782e-06 K1000
4 4.623155441720638e-05 K1000
5 0.00010172810067733879 K1000
6 0.048189229213187836 K1000
7 0.48892332808158573 K1000
8 0.8589505815909253 K1000
9 1.0 K1000

